Distributed Deep Joint Source-Channel Coding over a Multiple Access Channel

We consider distributed image transmission over a noisy multiple access channel (MAC) using deep joint source-channel coding (DeepJSCC). It is known that Shannon's separation theorem holds when transmitting independent sources over a MAC in the asymptotic infinite block length regime. However, we are interested in the practical finite block length regime, in which case separate source and channel coding is known to be suboptimal. We introduce a novel joint image compression and transmission scheme, where the devices send their compressed image representations in a non-orthogonal manner. While non-orthogonal multiple access (NOMA) is known to achieve the capacity region, to the best of our knowledge, non-orthogonal joint source channel coding (JSCC) scheme for practical systems has not been studied before. Through extensive experiments, we show significant improvements in terms of the quality of the reconstructed images compared to orthogonal transmission employing current DeepJSCC approaches particularly for low bandwidth ratios. We publicly share source code to facilitate further research and reproducibility.

==> results/MAC_capacity512.csv <==
snr,cifar10_psnr
20,35.7
19,35.7
18,35.7
17,35.6
16,35.6
15,35.6
14,35.6
13,35.5
12,35.4
11,35.3
10,35.2
9,35.1
8,34.7
7,34.4
6,33.9
5,32.6
4,31.8
3,31.5
2,30.5
1,29.2
0,28.8

==> results/fairness_C12_singlemodel_ft.csv <==
snr,dev0_cifar10_psnr,dev1_cifar10_psnr
0,22.786001205444336,22.821456909179688
1,23.490201950073242,23.513046264648438
2,24.197057723999023,24.203319549560547
3,24.84003257751465,24.872812271118164
4,25.482486724853516,25.511383056640625
5,26.09858512878418,26.157548904418945
6,26.707843780517578,26.752696990966797
7,27.273452758789062,27.32268524169922
8,27.832637786865234,27.875019073486328
9,28.350006103515625,28.395275115966797
10,28.844778060913086,28.89567756652832
11,29.29666519165039,29.343069076538086
12,29.6984806060791,29.757484436035156
13,30.076461791992188,30.12689971923828
14,30.409809112548828,30.461734771728516
15,30.700193405151367,30.756519317626953
16,30.948137283325195,31.010177612304688
17,31.170978546142578,31.221588134765625
18,31.351886749267578,31.4083194732666
19,31.498638153076172,31.562911987304688
20,31.624784469604492,31.682703018188477


==> results/fairness_C6_singlemodel_ft.csv <==
snr,dev0_cifar10_psnr,dev1_cifar10_psnr
0,25.453258514404297,25.469318389892578
1,26.273481369018555,26.342037200927734
2,27.119556427001953,27.144874572753906
3,27.911996841430664,27.95354461669922
4,28.696815490722656,28.71965980529785
5,29.423294067382812,29.463977813720703
6,30.164947509765625,30.19342803955078
7,30.854337692260742,30.880985260009766
8,31.526287078857422,31.55183982849121
9,32.1736946105957,32.201168060302734
10,32.78650665283203,32.8109245300293
11,33.37796401977539,33.39324188232422
12,33.91399383544922,33.93749237060547
13,34.41699981689453,34.4412956237793
14,34.87960433959961,34.89191818237305
15,35.29161834716797,35.309783935546875
16,35.66286087036133,35.677555084228516
17,35.99015808105469,36.00911331176758
18,36.27670669555664,36.291717529296875
19,36.52715301513672,36.533695220947266
20,36.73552322387695,36.743106842041016


==> results/nd1_C12.csv <==
snr,cifar10_psnr
0,22.614097595214844
1,23.29396629333496
2,23.97027587890625
3,24.616928100585938
4,25.259305953979492
5,25.867740631103516
6,26.468650817871094
7,27.051387786865234
8,27.593833923339844
9,28.11709976196289
10,28.608524322509766
11,29.05704116821289
12,29.466386795043945
13,29.843368530273438
14,30.171052932739258
15,30.466562271118164
16,30.724071502685547
17,30.943437576293945
18,31.12364959716797
19,31.28196907043457
20,31.409589767456055


==> results/nd1_C6.csv <==
snr,cifar10_psnr
0,24.74285316467285
1,25.53938102722168
2,26.316068649291992
3,27.07143211364746
4,27.823444366455078
5,28.543115615844727
6,29.258899688720703
7,29.94655990600586
8,30.61383819580078
9,31.256637573242188
10,31.873287200927734
11,32.449378967285156
12,32.98405075073242
13,33.488922119140625
14,33.94085693359375
15,34.349609375
16,34.7086296081543
17,35.02830123901367
18,35.30293655395508
19,35.524314880371094
20,35.70705795288086


==> results/nd2_C12_perfectsic.csv <==
snr,cifar10_psnr
0,23.186487197875977
1,23.986968994140625
2,24.782573699951172
3,25.549283981323242
4,26.329917907714844
5,27.083152770996094
6,27.829744338989258
7,28.547712326049805
8,29.266294479370117
9,29.95522117614746
10,30.632978439331055
11,31.275835037231445
12,31.89754295349121
13,32.488853454589844
14,33.04108810424805
15,33.556880950927734
16,34.02956771850586
17,34.45123291015625
18,34.834529876708984
19,35.15918731689453
20,35.44245147705078


==> results/nd2_C12_singlemodel.csv <==
snr,cifar10_psnr
0,22.710010528564453
1,23.402482986450195
2,24.080196380615234
3,24.759279251098633
4,25.393627166748047
5,26.019779205322266
6,26.637428283691406
7,27.22014045715332
8,27.76650619506836
9,28.299636840820312
10,28.800275802612305
11,29.251596450805664
12,29.670150756835938
13,30.041725158691406
14,30.37954330444336
15,30.673538208007812
16,30.92685317993164
17,31.146728515625
18,31.329374313354492
19,31.48200035095215
20,31.609067916870117


==> results/nd2_C12_singlemodel_ft.csv <==
snr,cifar10_psnr
0,22.810375213623047
1,23.514724731445312
2,24.204641342163086
3,24.858402252197266
4,25.49464988708496
5,26.12687873840332
6,26.72368049621582
7,27.302337646484375
8,27.85133171081543
9,28.380033493041992
10,28.870079040527344
11,29.315433502197266
12,29.730146408081055
13,30.10064125061035
14,30.43410301208496
15,30.729150772094727
16,30.984365463256836
17,31.194744110107422
18,31.381027221679688
19,31.53324317932129
20,31.653169631958008


==> results/nd2_C6_perfectsic.csv <==
snr,cifar10_psnr
0,26.23296546936035
1,27.19950294494629
2,28.176387786865234
3,29.124866485595703
4,30.074024200439453
5,30.99716567993164
6,31.910978317260742
7,32.8054084777832
8,33.66427230834961
9,34.499629974365234
10,35.299713134765625
11,36.05826950073242
12,36.767784118652344
13,37.4510498046875
14,38.098209381103516
15,38.68046951293945
16,39.21588897705078
17,39.697452545166016
18,40.12673568725586
19,40.500579833984375
20,40.81753158569336


==> results/nd2_C6_singlemodel.csv <==
snr,cifar10_psnr
0,25.138349533081055
1,25.944618225097656
2,26.736953735351562
3,27.513362884521484
4,28.28203773498535
5,29.028125762939453
6,29.753704071044922
7,30.467069625854492
8,31.159408569335938
9,31.819503784179688
10,32.46256637573242
11,33.0555419921875
12,33.62205505371094
13,34.14207077026367
14,34.62444305419922
15,35.0600700378418
16,35.44422912597656
17,35.78644943237305
18,36.086387634277344
19,36.334957122802734
20,36.54874038696289


==> results/nd2_C6_singlemodel_ft.csv <==
snr,cifar10_psnr
0,25.463850021362305
1,26.297657012939453
2,27.137638092041016
3,27.92607879638672
4,28.703418731689453
5,29.448177337646484
6,30.166452407836914
7,30.86446189880371
8,31.540424346923828
9,32.18888473510742
10,32.8008918762207
11,33.384849548339844
12,33.92308807373047
13,34.42807388305664
14,34.888038635253906
15,35.30056381225586
16,35.67378234863281
17,35.99445343017578
18,36.28044891357422
19,36.52874755859375
20,36.74066162109375


==> results/tdma_capacity.csv <==
snr,cifar10_psnr
20,35.6
19,35.6
18,35.6
17,35.6
16,35.5
15,35.4
14,35.3
13,35.2
12,35.1
11,34.7
10,34.4
9,33.9
8,32.6
7,31.8
6,31.5
5,30.5
4,29.2
3,28.8
2,28.3
1,27.8
0,27
